We Are What We Buy: Extracting urban lifestyles using large-scale delivery records

Lifestyle has been used as a lens to characterize a society and its people within, which includes their social status, consumption habits, values, and cultural interests. Recently, the increasing availability of large-scale purchasing records, such as credit card transaction data, has enabled data-driven studies to capture lifestyles through consumption behavior. However, the lack of detailed information on individual purchases prevents researchers from constructing a precise representation of lifestyle structures through the consumption pattern. Here, we extract urban lifestyle patterns as a composition of fine-grained product categories that are significantly consumed together. Leveraging 103,342,186 package delivery records from 2018 to 2022 in Seoul, Republic of Korea, we construct a co-consumption network of detailed product categories and systematically identify lifestyles as clusters in the network. Our results reveal five lifestyle clusters: 'Beauty lovers', 'Fashion lovers', 'Work and life', 'Homemakers', and 'Baby and hobbyists', which represent distinctive lifestyles while also being connected to each other. Moreover, the geospatial distribution of lifestyle clusters aligns with regional characteristics (business vs. residential areas) and is associated with multiple demographic characteristics of residents, such as income, birth rate, and age. Temporal analysis further demonstrates that lifestyle patterns evolve in response to external disruptions, such as COVID-19. As urban societies become more multifaceted, our framework provides a powerful tool for researchers, policymakers, and businesses to understand the shifting dynamics of contemporary lifestyles.

==> category.csv <==
Large Category,Small Category
Books/Records,Books/Records
Cosmetics/Beauty,Eye Care/Neck Care
Cosmetics/Beauty,Cream
Cosmetics/Beauty,Hair Dye/Perm Solution
Cosmetics/Beauty,Body Cleanser/Scrub
Cosmetics/Beauty,Cleansing Soap
Cosmetics/Beauty,Other Body Care Products
Cosmetics/Beauty,Hand/Foot/Deodorant
Cosmetics/Beauty,Essence/Face Oil
Cosmetics/Beauty,Foundation/Concealer/Powder
Cosmetics/Beauty,Sun Powder/Cushion
Cosmetics/Beauty,Mask/Pack
Cosmetics/Beauty,Skincare Set
Cosmetics/Beauty,Shampoo/Conditioner
Cosmetics/Beauty,Hair Essence/Mist
Cosmetics/Beauty,Face Accessories
Cosmetics/Beauty,Cleansing Water
Cosmetics/Beauty,Other Hair Styling Products
Cosmetics/Beauty,Hair Spray
Cosmetics/Beauty,Treatment
Cosmetics/Beauty,Lip Makeup
Cosmetics/Beauty,Other Sun Care
Cosmetics/Beauty,Sunscreen
Cosmetics/Beauty,Cleansing Oil
Cosmetics/Beauty,Primer/Makeup Base
Cosmetics/Beauty,Eye Makeup
Cosmetics/Beauty,Sun Spray
Cosmetics/Beauty,Body Lotion/Cream
Cosmetics/Beauty,Other Accessories
Cosmetics/Beauty,Scrubs/Peels
Cosmetics/Beauty,Cleansing Lotions/Creams
Cosmetics/Beauty,Cleansing Tissues
Cosmetics/Beauty,Cleansing Powders
Cosmetics/Beauty,Fragrances
Cosmetics/Beauty,Other Cosmetics/Beauty Products
Cosmetics/Beauty,Eye Products
Cosmetics/Beauty,Skin/Toner/Mists
Cosmetics/Beauty,Cleansing Foams/Cleansing Gels
Cosmetics/Beauty,Lip and Eye Removers
Cosmetics/Beauty,Men's Basic Makeup Products
Cosmetics/Beauty,Nail Art/Care Products
Cosmetics/Beauty,Lotions
Cosmetics/Beauty,Cleansing Sets
Cosmetics/Beauty,Body Oil/Aroma
Cosmetics/Beauty,Body Cleansers
Cosmetics/Beauty,BB Creams/CC Creams
Cosmetics/Beauty,Other Makeup
Cosmetics/Beauty,Hair Packs
Cosmetics/Beauty,Other Cleansers
Cosmetics/Beauty,Makeup Base Sets
Cosmetics/Beauty,Men's Makeup Base
Cosmetics/Beauty,Makeup Brushes
Cosmetics/Beauty,Highlighter/Shading
Cosmetics/Beauty,Hair Accessories
Cosmetics/Beauty,Blush
Cosmetics/Beauty,Other Nail Care
Cosmetics/Beauty,Other Skin Care
Cosmetics/Beauty,Other Hair Care
Digital/Appliances,Keyboard/Mouse
Digital/Appliances,Printer/Copier Consumables
Digital/Appliances,Other Digital/Digital/Appliances
Digital/Appliances,Other Home Appliances
Digital/Appliances,Other Audio Equipment
Digital/Appliances,Microphone
Digital/Appliances,Black Box
Digital/Appliances,Mixer/Grinder/Juicer
Digital/Appliances,Fan/Cooler
Digital/Appliances,Radio/Cassette
Digital/Appliances,Rice Cooker
Digital/Appliances,Electric Kettle
Digital/Appliances,Camera Bag/Case
Digital/Appliances,Air Conditioner
Digital/Appliances,Other Kitchen Appliances
Digital/Appliances,Air Purifier
Digital/Appliances,TV
Digital/Appliances,Audio
Digital/Appliances,Power Supply
Digital/Appliances,Dehumidifier
Digital/Appliances,Shaver/Shaving Supplies
Digital/Appliances,Earphones/Headphones
Digital/Appliances,Vacuum Cleaner
Digital/Appliances,Wearable Device Accessories
Digital/Appliances,Other AV Digital/Appliances
Digital/Appliances,Hair Dryer
Digital/Appliances,Phone Screen Protectors
Digital/Appliances,Curling Irons/Hair Straighteners
Digital/Appliances,Stands/Coolers
Digital/Appliances,Printers/All-in-Ones/Scanners
Digital/Appliances,Irons
Digital/Appliances,Storage Devices
Digital/Appliances,PC Software
Digital/Appliances,Oral Hygiene Device
Digital/Appliances,Mobile Phones/Unlocked Phones
Digital/Appliances,Other Mobile Phone Accessories
Digital/Appliances,Skin Care Devices
Digital/Appliances,Coffee Makers/Coffee Machines/Coffee Vending Machines
Digital/Appliances,PC/Laptop Parts
Digital/Appliances,Mobile Phone Cases
Digital/Appliances,Air Fryers/Deep Fryers
Digital/Appliances,Gas Ranges/Induction Cookers
Digital/Appliances,Washing Machines
Digital/Appliances,Other Camera/Camcorder Accessories
Digital/Appliances,Protection Films
Digital/Appliances,Mobile Phone Chargers/Batteries
Digital/Appliances,Electric Blankets/Mats/Cushions
Digital/Appliances,Grills/Electric Pans
Digital/Appliances,Other PC/Laptop Accessories
Digital/Appliances,Tablet Pens/Accessories
Digital/Appliances,Earphones/Headphones Accessories
Digital/Appliances,Films/Related Items
Digital/Appliances,Tablet PCs
Digital/Appliances,Bags/Cases/Pouches
Digital/Appliances,Laptop Adapters
Digital/Appliances,Projector Accessories
Digital/Appliances,PCs/Laptops/Tablets
Digital/Appliances,Other Beauty Appliances
Digital/Appliances,Scalp Care Devices
Digital/Appliances,Flash/Lighting Accessories
Digital/Appliances,Projectors
Digital/Appliances,PC Cables
Digital/Appliances,Wearable Devices
Digital/Appliances,Network Equipment
Digital/Appliances,Optical Devices/Accessories
Digital/Appliances,Car Convenience Accessories
Digital/Appliances,Other Cameras/Camcorders
Digital/Appliances,Cameras
Digital/Appliances,Lens Accessories
Digital/Appliances,LCD Accessories/Protective Films
Digital/Appliances,Gaming Consoles/Titles
Digital/Appliances,Other Car Gadgets
Digital/Appliances,Keyboard Accessories
Digital/Appliances,DVR/DivX
Digital/Appliances,Speaker
Digital/Appliances,Dishwasher/Dryer
Digital/Appliances,Humidifier
Digital/Appliances,Mouse Accessories
Digital/Appliances,Learning Devices
Digital/Appliances,RAM
Digital/Appliances,Mainboard
Digital/Appliances,Other Seasonal Appliances
Digital/Appliances,Other PC Peripherals
Digital/Appliances,Food Processor
Digital/Appliances,Bread Maker/Toaster
Digital/Appliances,Water Ionizers
Digital/Appliances,PC/Monitor Stands
Digital/Appliances,Dryer/Washer
Digital/Appliances,Other Beauty Appliances
Digital/Appliances,Game Console Accessories
Digital/Appliances,Walkie-talkies
Digital/Appliances,Hi-pass/GPS
Digital/Appliances,Monitor
Digital/Appliances,Oven/Microwave
Digital/Appliances,Digital Door Lock
Digital/Appliances,Sewing Machine
Digital/Appliances,Charger/Battery
Digital/Appliances,Heater
Digital/Appliances,Graphics Card
Digital/Appliances,Tripod/Head
Digital/Appliances,CPU
Digital/Appliances,Epilator
Digital/Appliances,Camcorder
Digital/Appliances,Camera Lens
Digital/Appliances,Monitor Peripherals
Digital/Appliances,Navigation System
Digital/Appliances,Telephone
Digital/Appliances,Laptop Key Skin
Digital/Appliances,Home Theater
Digital/Appliances,Cooler
Digital/Appliances,Laptop Anti-theft Device
Digital/Appliances,Heating Pad
Digital/Appliances,Webcam
Digital/Appliances,Car Pack
Digital/Appliances,Car TV/Monitor
Digital/Appliances,Laptop Battery
Digital/Appliances,Sound Card
Digital/Appliances,Heater/Fan
Digital/Appliances,Front/Rear Camera
Digital/Appliances,Study Device Accessories
Fashion Accessories,Sunglasses/Glasses Accessories
Fashion Accessories,Other Fashion Accessories
Fashion Accessories,Key Holder
Fashion Accessories,Sandals
Fashion Accessories,Other Jewelry
Fashion Accessories,Other Shoes
Fashion Accessories,Heels/Pumps
Fashion Accessories,Slippers
Fashion Accessories,Clutch Bag/Pouch
Fashion Accessories,Beanie
Fashion Accessories,Carrier
Fashion Accessories,Necklace/Earrings
Fashion Accessories,Bracelet
Fashion Accessories,Shoulder Bag/Tote Bag/Crossbody Bag
Fashion Accessories,Sunglasses
Fashion Accessories,Functional Shoes
Fashion Accessories,Handkerchief
Fashion Accessories,Shoes
Fashion Accessories,Arm Warmers/Scarves
Fashion Accessories,Sneakers/Running Shoes
Fashion Accessories,Carrier Accessories
Fashion Accessories,Hairpins/Hair Ties/Hairbands
Fashion Accessories,Other Hats
Fashion Accessories,Boots
Fashion Accessories,Socks
Fashion Accessories,Rings
Fashion Accessories,Ties
Fashion Accessories,Cap
Fashion Accessories,Flat Shoes/Flats
Fashion Accessories,Hanbok Accessories
Fashion Accessories,Other Hair Accessories
Fashion Accessories,Glasses
Fashion Accessories,Slip-ons/Sneakers
Fashion Accessories,Wigs
Fashion Accessories,Scarves
Fashion Accessories,Wristwatches
Fashion Accessories,Umbrellas/Parasols
Fashion Accessories,Backpacks
Fashion Accessories,Lighters/Smoking Accessories
Fashion Accessories,Belts
Fashion Accessories,Other Wallets
Fashion Accessories,Boston Bags
Fashion Accessories,Hip Bags
Fashion Accessories,Shoe Accessories
Fashion Accessories,Kids' Shoes
Fashion Accessories,Other Fashion Items
Fashion Accessories,Other Bags
Fashion Accessories,Gold Jewelry
Fashion Accessories,Jewelry Accessories
Fashion Accessories,Wallets
Fashion Accessories,Brooches
Fashion Accessories,Watch Accessories
Fashion Accessories,Hankerchiefs
Fashion Accessories,Gloves
Fashion Accessories,Other Travel Accessories
Fashion Accessories,Welt Shoes/Moccasins/Boat Shoes
Fashion Accessories,Stockings
Fashion Accessories,Fanny Pack
Fashion Accessories,Fan
Fashion Accessories,Other Watches
Fashion Clothing,Training Clothes
Fashion Clothing,Other Fashion Clothing
Fashion Clothing,Blouses/Shirts
Fashion Clothing,T-shirts
Fashion Clothing,Sports/Leisure Wear
Fashion Clothing,Running/Camisoles
Fashion Clothing,Bras/Panties
Fashion Clothing,Slips/Underpants
Fashion Clothing,Knit/Sweater
Fashion Clothing,Dress
Fashion Clothing,Pants
Fashion Clothing,Cardigan
Fashion Clothing,Vest
Fashion Clothing,Suit
Fashion Clothing,Coordination Set
Fashion Clothing,Other Outerwear
Fashion Clothing,Jacket
Fashion Clothing,Sleepwear/Homewear
Fashion Clothing,Uniforms/Teamwear
Fashion Clothing,Shapewear
Fashion Clothing,Seasonal Underwear
Fashion Clothing,Jeans
Fashion Clothing,Beachwear
Fashion Clothing,Skirts
Fashion Clothing,Jumpers
Fashion Clothing,Leggings
Fashion Clothing,Underwear Accessories
Fashion Clothing,Korean Traditional Clothes/Party Clothes
Fashion Clothing,Coats
Fashion Clothing,Jump Suits
Fashion Clothing,Other Underwear
Food,Snacks
Food,Other Processed Food
Food,Seasonings
Food,Canned Food
Food,Supplements
Food,Fruits
Food,Vegetables
Food,Dried Seafood
Food,Tea
Food,Carbonated Drinks/Soda
Food,Frozen/Convenient Cooked Food
Food,Ramen
Food,Noodles
Food,Bread/Cakes
Food,Ice Cream/Bingsu
Food,Dairy Products
Food,Other Health Foods
Food,Ginseng
Food,Other Food
Food,Other Kimchi
Food,Rice/Grains
Food,Other Side Dishes
Food,Seaweed
Food,Soy Milk
Food,Coffee
Food,Other Meat
Food,Beef
Food,Mineral Water
Food,Nuts
Food,Sauce
Food,Jam
Food,Dumplings/Dim Sum
Food,Juice/Fruit Juice
Food,Dietary Supplements
Food,Cooking Oil
Food,Young Radish Kimchi
Food,Cabbage Kimchi
Food,Other Agricultural Products
Food,Pickled Vegetables
Food,Fish
Food,Seafood
Food,Sauce
Food,Jam
Food,Processed Meat
Food,Dried Fruits
Food,Nuts
Food,Duck Meat
Food,Powder/Smoothie
Food,Instant Rice
Food,Honey
Food,Pork
Food,Powdered Goods
Food,Salad
Food,Poultry
Food,Vitamin Supplements
Food,Cubed Radish Kimchi
Food,Other Food
Food,Traditional Liquor
Food,Seafood Processed Foods
Food,Dongchimi
Food,Gat Kimchi
Food,fermented kimchi
Food,Kimchi Made with Green Onions
Food,White Kimchi
Food,Other Beverages
Food,Braised Dishes
Food,Radish Kimchi
Food,Special Kimchi
Food,Pickled Vegetables
Food,Sliced Radish Kimchi
Food,Pickled Cabbage
Furniture/Interior,Carpet/Rug
Furniture/Interior,Study/Office Furniture
Furniture/Interior,Hanger
Furniture/Interior,Picture Frame
Furniture/Interior,Bedding
Furniture/Interior,Chair/Sofa
Furniture/Interior,Other Home Decor
Furniture/Interior,Table
Furniture/Interior,Lighting
Furniture/Interior,Wallpaper/Wallpaper
Furniture/Interior,Tile/Flooring
Furniture/Interior,Curtain/Blind
Furniture/Interior,Entryway Items
Furniture/Interior,Other Interior Accessories
Furniture/Interior,Mirror
Furniture/Interior,Furniture Accessories
Furniture/Interior,Adhesives/Repair Items
Furniture/Interior,Artworks
Furniture/Interior,Stands
Furniture/Interior,Clocks
Furniture/Interior,Aroma/Candle Accessories
Furniture/Interior,Cushions/Pillows
Furniture/Interior,Other Kitchen Furniture
Furniture/Interior,Mattresses
Furniture/Interior,Covers
Furniture/Interior,Moldings
Furniture/Interior,Other Storage Furniture
Furniture/Interior,Other DIY Materials/Supplies
Furniture/Interior,Dining Tables/Chairs
Furniture/Interior,Dressing Tables
Furniture/Interior,Kitchen Storage Cabinets
Furniture/Interior,Storage Cabinets
Furniture/Interior,Other Bedroom Furniture
Furniture/Interior,Bookshelf
Furniture/Interior,Other Furniture/Interior
Furniture/Interior,Decorative Art
Furniture/Interior,Outdoor Chair
Furniture/Interior,Wardrobe/Closet
Furniture/Interior,Other Living Room Furniture
Life/Health,Health Care Products
Life/Health,Other Tools
Life/Health,Other Stationery/Office Supplies
Life/Health,Snacks/Pet Food
Life/Health,Other Pet Supplies
Life/Health,Cleaning Supplies
Life/Health,Pest Control Products
Life/Health,Toilet Paper
Life/Health,Bathroom Supplies
Life/Health,Other Medical Supplies
Life/Health,Rehabilitation Equipment
Life/Health,Other Kitchen Supplies
Life/Health,Art Supplies
Life/Health,Fabric Softener
Life/Health,Cooking Utensils
Life/Health,Other Hobby Items
Life/Health,Medical Devices/Furniture
Life/Health,Detergent/Fabric Softener
Life/Health,Safety Products
Life/Health,Dehumidifier/Air Freshener/Deodorizer
Life/Health,Other Automotive Products
Life/Health,Other Cooking Utensils
Life/Health,Storage/Container
Life/Health,Gardening Tools
Life/Health,Paint/Painting Supplies
Life/Health,Other Household Items
Life/Health,Hot/Cold Packs
Life/Health,Dishware
Life/Health,Toilet Paper
Life/Health,Massage Tools
Life/Health,Kitchenware
Life/Health,Pads/Pet Diapers
Life/Health,Laundry Supplies
Life/Health,Toys
Life/Health,Shaving Supplies
Life/Health,Exterior Supplies
Life/Health,Gardening/Plants
Life/Health,Other Storage/Organization Items
Life/Health,Coffee Accessories
Life/Health,Oral Care/Gargle
Life/Health,Clothes Drying Racks
Life/Health,Clothes Hangers
Life/Health,Laundry Baskets
Life/Health,Menstrual Pads
Life/Health,Shelves/Display Stands
Life/Health,Oral Hygiene Products
Life/Health,Tongue Cleaners
Life/Health,Health Management Products
Life/Health,Storage Items
Life/Health,Health Measurement Items
Life/Health,Albums
Life/Health,Lawn Mowers
Life/Health,Wet Wipes
Life/Health,Bakery/Pastry Items
Life/Health,Wireless/RC
Life/Health,Silverware
Life/Health,Guppy Supplies
Life/Health,Adhesives
Life/Health,Organizers
Life/Health,Measurement Tools
Life/Health,Lens Products
Life/Health,Musical Instruments/Accessories
Life/Health,Other Oral Hygiene Products
Life/Health,Interior Accessories
Life/Health,Other Eye Care Products
Life/Health,Security Items
Life/Health,Wine Accessories
Life/Health,Cutting Tools
Life/Health,Adult Diapers
Life/Health,Equipment Tools
Life/Health,Lens Cleaning Solution
Life/Health,Carpentry Tools
Life/Health,Memorial Services Supplies
Life/Health,Power Tools
Life/Health,Welding Tools
Life/Health,Lens Cleaner
Life/Health,Other Home & Health
Miscellaneous,Others
Parenting/Baby,Diapers
Parenting/Baby,Other Parenting/Baby Items
Parenting/Baby,Formula Milk
Parenting/Baby,Other Baby Food Items
Parenting/Baby,Other Toys/Mats
Parenting/Baby,Maternity Products
Parenting/Baby,Baby Food
Parenting/Baby,Oral Hygiene Products
Parenting/Baby,Baby Lotions/Creams
Parenting/Baby,Baby Bags
Parenting/Baby,Nursing Equipment
Parenting/Baby,Other Baby Accessories
Parenting/Baby,Space Play Equipment
Parenting/Baby,Healthcare Products
Parenting/Baby,Other Hygiene Products
Parenting/Baby,Bath Products
Parenting/Baby,Sensory Development Toys
Parenting/Baby,Infant Growth Products
Parenting/Baby,Strollers/Stroller Accessories
Parenting/Baby,Baby Outing Products
Parenting/Baby,Car Seats/Car Seat Accessories
Parenting/Baby,Maternity/Children's Clothing
Parenting/Baby,Water Play Items
Parenting/Baby,Sterilization/Sanitization Products
Parenting/Baby,Children's Jewelry
Sports/Leisure,Other Camping Equipment
Sports/Leisure,Golf Bag
Sports/Leisure,Swimming Gear
Sports/Leisure,Camping Equipment
Sports/Leisure,Yoga/Pilates Equipment
Sports/Leisure,Fitness Equipment
Sports/Leisure,Bicycle Accessories
Sports/Leisure,Skiing/Boarding Gear
Sports/Leisure,Sports Accessories
Sports/Leisure,Golf Accessories
Sports/Leisure,Golf Balls/Lost Balls
Sports/Leisure,Golf Equipment
Sports/Leisure,Hiking Accessories
Sports/Leisure,Other Sports Accessories
Sports/Leisure,Skates/Boards/Rollers Accessories
Sports/Leisure,Fitness Accessories
Sports/Leisure,Baseball Equipment
Sports/Leisure,Kick Scooters/Electric Scooters
Sports/Leisure,Tent Accessories
Sports/Leisure,Other Sports/Leisure
Sports/Leisure,Soccer Equipment
Sports/Leisure,Golf Clubs
Sports/Leisure,Basketball Accessories
Sports/Leisure,Hiking Gear
Sports/Leisure,Soccer Gear
Sports/Leisure,Cooking Supplies
Sports/Leisure,Tents
Sports/Leisure,Fishing Rods
Sports/Leisure,Table Tennis Equipment
Sports/Leisure,Badminton Accessories
Sports/Leisure,Skates/Rollers
Sports/Leisure,Other Sports/Leisure Items
Sports/Leisure,Badminton Equipment
Sports/Leisure,Fishing Equipment
Sports/Leisure,Fishing Line
Sports/Leisure,Tennis Equipment
Sports/Leisure,Board Games
Sports/Leisure,Motorcycle Parts/Supplies
Sports/Leisure,Scuba Equipment
Sports/Leisure,Squash Equipment
Sports/Leisure,Boxing Equipment
Sports/Leisure,Martial Arts Equipment
Sports/Leisure,Table Tennis Equipment
Sports/Leisure,Volleyball Equipment
Sports/Leisure,Baseball Equipment
Sports/Leisure,Training Equipment
Sports/Leisure,Basketball Equipment
Sports/Leisure,Bowling Equipment
Sports/Leisure,Tennis Accessories
Sports/Leisure,Soccer Equipment
Sports/Leisure,Volleyball Equipment
Sports/Leisure,Bowling Accessories
